A Scalable Document-based Architecture for Text Analysis

Analyzing textual data is a very challenging task because of the huge volume of data generated daily. Fundamental issues in text analysis include the lack of structure in document datasets, the need for various preprocessing steps %(e.g., stem or lemma extraction, part-of-speech tagging, named entities recognition...), and performance and scaling issues. Existing text analysis architectures partly solve these issues, providing restrictive data schemas, addressing only one aspect of text preprocessing and focusing on one single task when dealing with performance optimization. %As a result, no definite solution is currently available. Thus, we propose in this paper a new generic text analysis architecture, where document structure is flexible, many preprocessing techniques are integrated and textual datasets are indexed for efficient access. We implement our conceptual architecture using both a relational and a document-oriented database. Our experiments demonstrate the feasibility of our approach and the superiority of the document-oriented logical and physical implementation.

==> ne_build.txt <==
tweets	1_node_ne	5_nodes_ne
1	4.434394121	4.393261909
2	21.00472403	11.67822409
3	44.5851419	26.348984
4	84.42160988	42.28240705
5	126.8963571	61.63642502
6	167.4026079	81.1332581
7	224.285506	101.974767
8	280.367162	124.8844001
9	342.825165	145.4834549
10	403.6662989	176.666904
11	462.4545889	203.600081

==> populate_db.txt <==
corpus	mongodb	postgresql
1	0.6	1.9
2	2.86	7.81
3	5.79	15.07
4	32.61	74.04
5	59.59	150.13
6	192.24	342.99
7	393.87	709.73

==> search.txt <==
terms	mongodb	postgresql
1	0.18	1.37
2	0.24	1.85
3	0.46	2.57
4	0.87	2.83
5	1.66	3.34


==> search_tweets.txt <==
words   1_node  5_nodes
1   0.385028446   4.386900127
2   0.450201118   4.432788622
3   0.854744112   4.524449897
4   1.981964707   4.559065115
5   2.698113453   4.581996107


==> storage.txt <==
corpus	mongodb	postgresql
1	9.31	11.75
2	27.05	41.04
3	51.05	80.48
4	217.77	357.66
5	409.78	680.35
6	596.73	1182.52
7	872.82	1626.98


==> text_cleaning.txt <==
corpus	mongodb	postgresql
1	42.82	675.35
2	151.78	2490.36
3	283.32	4726.6
4	1190.91	21003.41
5	2259.6	47305.26
6	3197.79	56572.68
7	4554.17	91887.26


==> text_cleaning_threads.txt <==
tweets	1_thread	12_threads
1	3587.19	322.36
2	6947.16	634.48
3	10762.89	961.39
4	14048.73	1321.25
5	17840.84	1588.09
6	21213.87	1968.85
7	24551.16	2244.19
8	27213.90	2608.54
9	33681.53	3055.69
10	36538.75	3450.33

==> tm_times.txt <==
algorithm	count_mean	tf_mean	tfidf_mean	okapi_mean
1	8.30080850124	8.27803008556	8.25153110027	8.2629442215
2	174.838606906	175.481422067	205.081152006	193.014233763
3	109.558386993	117.732286835	119.529685497	127.350029611
4	2.18810620308	3.66969513893	3.57963984012	2.01621139049


==> vectorization_times.txt <==
test	count_mean  tf_mean tfidf_mean  okapi_mean
1	0.436959099770	0.307339429855	0.356296777725	0.608503913879
2	0.759170937538	0.562484216690	0.661760592461	0.889516663551
3	1.316649723050	0.832903862000	1.296417808530	1.81611498197
4	1.709263849260	1.287746715540	1.924641609190	1.95983862877

==> voc_build.txt <==
tweets	1_node_voc	5_nodes_voc
1	29.45	11.66
2	95.44	23.15
3	202.96	57.29
4	365.20	127.05
5	526.94	133.33
6	696.41	156.71
7	894.14	205.32
8	1082.40	280.26
9	1390.49	506.74
10	1817.29	743.52
11	2624.35	1068.32
